Constraints on the origins of hypervelocity stars: velocity distribution, mergers and star-formation history

In recent years surveys have identified several dozen B stars in the Milky Way halo moving faster than the local escape speed. The origin of most of these hypervelocity stars (HVSs) is still poorly constrained. Here we show that the velocity distribution, and in particular the deficiency in >700 km/s HVSs is inconsistent with binary disruptions by the massive black hole (MBH) in the Galactic Centre. This conclusion holds in the full and empty loss cone regime, and for secular instabilities in eccentric disks. Accounting for multiple close encounters between binaries and the MBH, does not qualitatively change the results. Moreover, there is no observed counterpart population in the Galactic Centre that is consistent with the HVSs. The star-formation history could be tuned explain the HVS velocity distribution, but this tuning would produce a mismatch with the observed HVS flight times. Frequent stellar collisions of the binary components due to interactions with the MBH do not significantly impact the velocity distribution in the Galactic halo. Such collisions, however, can leave observable remnants in the Galactic Centre, and potentially explain the origins of G2-like dust clouds.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
